Dataflow-Architecture Co-Design for 2.5D DNN Accelerators using Wireless Network-on-Package

Deep neural network (DNN) models continue to grow in size and complexity, demanding higher computational power to enable real-time inference. To efficiently deliver such computational demands, hardware accelerators are being developed and deployed across scales. This naturally requires an efficient scale-out mechanism for increasing compute density as required by the application. 2.5D integration over interposer has emerged as a promising solution, but as we show in this work, the limited interposer bandwidth and multiple hops in the Network-on-Package (NoP) can diminish the benefits of the approach. To cope with this challenge, we propose WIENNA, a wireless NoP-based 2.5D DNN accelerator. In WIENNA, the wireless NoP connects an array of DNN accelerator chiplets to the global buffer chiplet, providing high-bandwidth multicasting capabilities. Here, we also identify the dataflow style that most efficienty exploits the wireless NoP's high-bandwidth multicasting capability on each layer. With modest area and power overheads, WIENNA achieves 2.2X--5.1X higher throughput and 38.2% lower energy than an interposer-based NoP design.

==> R0-REVIEWS-DATE.txt <==
We will mainly address:
- Make this more architecture-oriented flavour.

- The lack of comparison to interposer-based wires and photonics, by trying to have a qualitative short discussion with some numbers (use Simba, Zimmer2019)
- The obfuscation of some wireless concepts/numbers, which led reviewers to make incorrect assumptions on our results (especially the first reviewer)
- The large RX power as compared to the chiplet power, Table I, which makes several reviewers think there will be heat dissipation issues (how to compute "average power"? should we reduce bandwidth?)


7 Nov 2019, 14:00

============================================================================
                REVIEWER #1 (Overall Value: -3)
============================================================================

COMMENT:
1. The evaluation is insufficient. Compared to the traditional wired interconnect, one of the major drawbacks in wireless interconnect is transmission stability. As mentioned in the following reference [1], the bit-error-rate will increase dramatically when the distance between TX and RX goes up. And they estimated the maximum communication distance is around 1.5 cm to achieve 1E-9 BER. However, in this paper, the total area is 1487 mm^2 in Table. I. So the side length may be 38.5 mm, and it makes the BER as high as 1E-3 in the reference [1]. The authors should seriously consider the BER and the BER-related overall performance.

[1]S. B. Lee et al., “A Scalable Micro Wireless Interconnect Structure for CMPs,” in Proceedings of the 15th Annual International Conference on Mobile Computing and Networking, 2009.

REACTION: clarify path loss and BER aspects in the background section.


COMMENT:
2. The authors should also compare the energy efficiency of WIENNA with that of other interconnect candidates. As illustrated in Section IV, wireless RX consumes 52% of each chiplet's power. In the cost of energy, it can reduce the delay by 5.1X. Other candidates, like InfiniBand-based interconnects or optical interconnects, will also highly improve the throughput. Hence, authors should also compare WIENNA with cutting-edge techniques.

REACTION: mention chiplet-level optical interconnects somehow. Photonics would also be an option, with its pros and cons.

COMMENT:
3. The authors are recommended to consider the heat issues. The extra energy of TX/RX will bring more heat issues. And they can further limit the clock frequency, affect the system performance. The discussions or comparisons are necessary.

REACTION: try to reduce wireless power.
Hyoukjun: Broadcasting/multicasting reduces the number of transcations between globabl buffer and each cluster. Also, I don't think we need to keep them always active. We might want to claim that we do bulk transfer and power-gate while each chiplet works on computation.
Tushar: I agree with Hyoukjun



============================================================================
                REVIEWER #2 (Overall Value: -1)
============================================================================

COMMENT:
The hypothesis on the wireless communication are too optimistic compared to wire interconnect and the some technical aspects are not fully considered. The authors supposes that the bandwidth on the interposer is mainly limited by the pitch of microbumps. They do not seem to consider any serialization techniques that could allow to transmit data with higher bandwidth. At the end, the hypothesis that wireless link can support higher bandwidth than electrical links is not supported. 

REACTION: be less energetic when talking about the problems of off-chip interconnects, say that they limit connectivity. Bandwidth could be ok with serialization techniques. Be less explicit when saying that wireless is better.

Hyoukjun: It seems this reviewer is focusing on communication between adjacent chiplets. However, if it comes to communcation with non-adjacent chiplets, wired network needs multiple hops to pass through multiple intermediate chiplets. I think highlighting this aspect and having more data points assuming various interposer bandwidth would address this point. 
Tushar: I agree with Hyoukjun


COMMENT:
In addition, the wireless transmission enable broadcast communication but it is not demonstrated that the latency of the wireless communication in broadcast mode will be inferior to interposer wires even with multiple hops to deliver data. It will depends on the modulation technique, the bit error rate, the wireless channel quality...

REACTION: Be explicit on this. Put references.


COMMENT:
On the physical aspects, a detailed floorplan of the interposer would be appreciable, how the chiplets are positioned around the global SRAM and the HBM memory, how it may impact the wireless communications? (not the same path length).

REACTION: ????
Hyoukjun: We currently do not have a toolflow to perform interposer floorplanning. Is our focus in more physics in circuit or architecture level? This point seems to be related very low level circuit, and I do not have much experience in this layer so I am not sure how to address this point. 
Tushar: I think Fig 5 is showing the floorplan. Maybe we need to say that the wireless signal power is sufficient for transmitting to the entire package?

COMMENT:
The power consumption (52% of the total) of the wireless RX is very high and even with performance benefits it can lead to other issues such as thermal effects.

REACTION: try to reduce wireless power.



============================================================================
                REVIEWER #3 (Overall Value: -1)
============================================================================

COMMENT:
The work does not actually present a novel architecture, nor a technique or technology. What is presented is a system organized in such a way to better explore the broadcast capability of wireless transmission. Technology limitations were never addressed or mentioned. 

REACTION: ????
Hyoukjun: This also seems to be related to the focus of our paper; circuit level technology or architecture level. If we do architecture level study, I think we can have sweep numbers and plot the results, saying "if technology results in this number, the expected performance and energy is this much." This can incorporate alternative technologies such as photonics. @Robert: If we decide to do this, it means more bandwidth and number of hops numbers to sweep using MAESTRO. We can have an extra table that lists up the range of bandwidth based on various technologies (interposer, photonics, and so on). For energy number, you will need to find the multiplier for each option (wireless, interposer, photonics, etc.) since MAESTRO will tell you the access counts. L2 read/writes numbers are the number of data points transferred via top level NoC (interpoer, photonics, wireless, etc.), which we are interested in.
Tushar: I agree with Hyoukjun - we should clearly say that this is an architectural paper, demonstrating the promise of wireless for scalability. BTW we should also cite the Simba paper from the recent MICRO in related work which used MCMs.


COMMENT:
Authors claim to rely on state-of-the-art work in the field, but do not seem to be concerned about the drawback of using the wireless technology. 

REACTION: acknowledge problems of wireless?

COMMENT:
Further, authors never presented a deep evaluation of their architecture, comparing it with other state-of-the-art solutions. It would be interesting to see their architecture being compared to broadcast-ready NoCs or even with another novel technology, which is as groomed as wireless for broadcasting: integrated photonics. 

REACTION: give numbers and drawbacks of photonics?



============================================================================
            REVIEWER #4 (Overall Value: 1)
============================================================================

COMMENT:
- The results presented here, based on the MAESTRO DNN cost model, considers only the proposed architecture and a hypothetical interposer-based design, the authors could try to show how other competing technologies/approaches might perform under similar circumstances, even if they are not based on the same principles. 

REACTION: put numbers of off-chip interconnects as well as photonics.

COMMENT:
- As often in mm-wave wireless NoC, the question of channel modelling is ignored, this author reuse previous works so do assumptions that may be wrong, since is the channel model issue can seriously reduce the expected wireless which means the advantage of wireless links against the wired interposer. At least this assumption should be mentioned in the paper. Actually the results are based on bandwidth assumptions that may be wrong, for instance the placement of antennas is extremely important, multi paths is a serious impediment. The authors should be cautious and write:  "based on the data rate assumptions here are the improvement we could expect"

REACTION: this is true, we will include such comment. Talk about path loss. Multi-frequency interconnects.

COMMENT: 
- The example section IV (figure 3) is not detailed enough to fully understand how the communications are scheduled and why there is no need for a MAC protocol since multiple unicast and even multicast communication may compete to access the channel

REACTION: clarify that there is no MAC because there is only one transmitter.


==> R1-REVIEWS-DAC.txt <==
27 feb. 2020 20:54

============================================================================ 
DAC 2020 Reviews for Submission #1270
============================================================================ 

============================================================================
                            REVIEWER #1
============================================================================
            OVERALL RECOMMENDATION (1-5): 2

Weaknesses
---------------------------------------------------------------------------
- no design space exploration of 2.5D interconnect options, fully justifying the chosen hybrid interconnection scheme, especially when cost is factored in. 
- rough system-level performance estimate obtained by combining performance and cost infromation from the literature, with small truly "novel contribution". 
- the level of depth and insight is not very thorough. 
- no system-level power analysis, only throughput results indicated.
- BER of the wireless link, and its implications, is not properly discussed.
---------------------------------------------------------------------------

Most prominent Strength or Weakness
---------------------------------------------------------------------------
... the breadth and depth of analysis are still insufficient, especially in terms of characterizing the overhead (power, area, cost) in comparative terms.
---------------------------------------------------------------------------




COMMENT: While the reader can certainly trust such early-stage high-level performance estimates, the lack of a thorough "COMPARATIVE" cost analysis (especially power) is the Achille's heel of this paper. From this viewpoint, I assess this paper to be slightly premature, since the breadth and depth of analysis are still unsatisfactory. 

REACTION: 


COMMENT: 
a) why not using the wireless NoP for data collection as well, thus removing the wired NoP? b) what is the architecture of the wired NoP?



COMMENT:
c) why not optimizing the wired NoP for broadcast rather than switching to the new technology? What is the phase transition point?


COMMENT: 
d) what about the efficiency of unicast communications in wireless, since all receivers get the same information? 


COMMENT:
e) why using wireless links instead of photonics?


REACTION: 


I feel the high-level structure of the communication system should be properly justfied based on considerations factoring in not just bandwidth, but also cost. 

COMMENT: 
- Note number 2 indicates that the wireless links are designed for quite low BER, and correctly indicates that it is possible to improve the BER at the cost of power. However, it seems to me that the variant with the poor BER is considered in the remaining part of the paper. Therefore, the readers ends up thinking that very "low-quality" information is received from the proposed wireless NoP, and that a lot of additional power needs to be burnt to restore the required level of correctness of the information. Authors should more thoroughly discuss their assumptions on the target BER and on how to reach it, in the network or after the network. 

REACTION (TBD): we need to clarify that we take the low BER route.


COMMENT: 
- The experimental results only report throughput improvements, while no comparative power analysis is reported. Table II was somehow raising the appetite for such an analysis, but such an appetite is later left unsatisfied. 

REACTION (TBD): 
we need to specify the energy model and a comparison of energy among the alternatives.


COMMENT: 
- When the wireless TX/RX is considered, it is not clear what the cost refers to. I could think of a RX/TX as the composition of the analog RF part with companion electronics including serialization, reliability, flow control, buffering, etc. Is all of this taken into the account when expressing the (already high) power cost of such interfaces?

REACTION (TBD) 
Clarify and factor in all this.

COMMENT:
- FP-CP in Figure 3 (should be KP-CP)

REACTION (TBD):





============================================================================
                            REVIEWER #2
============================================================================
            OVERALL RECOMMENDATION (1-5): 3

Weaknesses
---------------------------------------------------------------------------
- Experimental results have been derived by cost models. It is not clear what is the accuracy of the experimental results as respect to a real implementation of the architecture  
- The experimental analysis is limited on assessing performance metrics.
---------------------------------------------------------------------------


Most prominent Strength or Weakness
---------------------------------------------------------------------------
The most prominent weakness of the paper is that the analysis is limited on performance metrics. A power/energy analysis would improve very much the quality of the paper.
---------------------------------------------------------------------------


COMMENT:
* It is not clear what is the accuracy of the experimental results as respect to a real implementation. In fact, the experimental platform is built on top of tools and cost models that provide a static analysis of the communication flows and computation load of a given CNN model without taking into account dynamic effects. 

REACTION (TBD):
From the wireless perspective, we rely on a plethora of experimental transceivers, so models should be all right. In the wireless side, there is not much dynamics, as it is one-to-all (no MAC, no collisions). As for the dataflows, MAESTRO is well-established and recongnized by the community. Emphasize this.


COMMENT:
* The analysis is limited on assessing only performance metrics, i.e., throughput. The energy/power figures are reported but not compared with the baseline design.

REACTION (TBD):
Include an energy model and compare with baseline.


COMMENT:
* It would be nice showing the breakdown communication vs. computation and dividing the contribution of the communication in its components, namely, inter-chiplet wired, intra-chiplet wired, and wireless.

REACTION (TBD):
Can we/do we want to do this?


============================================================================
                            REVIEWER #3
============================================================================
            OVERALL RECOMMENDATION (1-5): 4

Weaknesses
---------------------------------------------------------------------------
- Poor discussion of dataflow-architecture co-design;
- Although the title and abstract mention DNNs, this paper only targets CNNs.
---------------------------------------------------------------------------

Most prominent Strength or Weakness
---------------------------------------------------------------------------
Poor discussion of the data flow analysis and optimization as well as poor contrasting discussion and account of prior very relevant work.
---------------------------------------------------------------------------



COMMENT:
- The biggest issue I have is that although the title mentions dataflow architecture codesign, the main paper barely explains the idea in detail as it only takes around half of a page. What is even more disturbing is that the paper fails to mention any related work to dataflow construction and dataflow optimization related to network on-chip multiprocessor architectures, which are plenty (e.g., “A load balancing inspired optimization framework for exascale multicore systems: a complex networks approach” (ICCAD2017), “Self-Optimizing and Self-Programming Computing Systems: A Combined Compiler, Complex Networks, and Machine Learning Approach” (IEEE TVLSI 2019)) recently. The authors should check the literature and cite all this prior and very relevant work especially because the data flow construction here is completely missing and how the optimization is influenced by this data flow analysis. For example, how is the parallelization done in a formal way based on the data flow analysis? 

REACTION:
This Paul Bogdan is always forcing his refs into his papers. I would just add one to make him happy if he reviews again. He gave a fairly good score, so I would not cross him off.


COMMENT:
- Although the title and abstract mention DNNs, this paper only targets CNNs unless I missed some things. There are different types of DNNs as well such as RNNs and conventional NNs with a deeper depth. Can the authors demonstrate that this accelerator architecture can still provide high bandwidth for the above-mentioned architectures?

REACTION: 
Do we want to react to this? How can we say this qualitatively in one or a few sentences? (we focus on CNN but in the end applicable to any DNN that is dot-product-heavy; RNNs unfold and MLP are just heavier versions)


COMMENT: 
- How do you exploit 2.5D integration in WIENNA and how do you map DNN onto this technology? Are there any prior works on mapping techniques? What are the challenges and what are some good approaches?

REACTION:
? I would say none.


COMMENT: 
- The authors mentioned a couple of times that there are three types of communications, the multicast/broadcast, the local forwarding and the collection communication. In the network on chip domain there are efficient techniques to deal with multicast / broadcast and collective communication traffic via network information flow (e.g., User Cooperation Network Coding Approach for NoC Performance Improvement (NOCS2015), “Multicast-Aware High-Performance Wireless Network-on-Chip Architectures” (IEEE TVLSI 2015)) even considering the wireless infrastructure. The authors should discuss and contrast these prior approaches since they can provide some critical benefits.

REACTION (TBD):
We can comment that those are generic solutions that would work well in a multiprocessor, not in a very streamlined accelerator architecture.

COMMENT:
- Wireless communication has its own disadvantages. In case if there is a bad wireless connection, how do you recover the messages?

REACTION:
None. This is not the case. The channel is static and there is no "fading".

COMMENT:
- In experimental analysis section, since the authors mentioned energy efficiency and latency in the abstract, they should also report them as well compared to some state-of-the-art techniques in the field.

REACTION: 
Introduce a comparison with only wired (and perhaps optical?) in terms of latency and energy.




============================================================================
                            REVIEWER #4
============================================================================
            OVERALL RECOMMENDATION (1-5): 2

Weaknesses
---------------------------------------------------------------------------
- It is not clear from the paper whether different layers of the DNN is pipelined or not.
- Authors evaluated the proposed methodology only on UNet and ResNet-50. However, there are other networks (Ex. DenseNet) which has different connection pattern than these networks. It is not clear whether the proposed architecture would be beneficial for all kind of DNNs.
- Authors did not discuss whether there is any degradation in the accuracy of the DNN due to wireless network.
- There is no area comparison between transposer based design and the proposed methodology.
---------------------------------------------------------------------------


Most prominent Strength or Weakness
---------------------------------------------------------------------------
Less novelty, since similar data partitioning idea is presented in [1] and also it is not referred.
[1] Chen, Yu-Hsin, et al. "Eyeriss v2: A Flexible Accelerator for Emerging Deep Neural Networks on Mobile Devices." IEEE Journal on Emerging and Selected Topics in Circuits and Systems (2019).
---------------------------------------------------------------------------



COMMENT:
- In this work, authors proposed wireless connection between different chiplets. Due to this wireless connection, there will be some loss in packet transmission which may degrade the accuracy of the DNN. In the paper, there is no discussion about this.

REACTION (TBD):
Make sure that it is explicit that we are targeting a BER that will very hardly fail during the operation of a CNN/DNN. Similar to a wire. There is the notion that the wireless is unreliable, and does not have to be.

COMMENT:
- In Figure 2, authors show how the 'area and energy consumption scale with data rate'. In that case area/power consumption should be in the y-axis and data rate should be in the x-axis. However, the authors plotted the opposite. Moreover, in the text authors state 'energy consumption'. But, they plotted 'power consumption'.

REACTION (TBD):
Fine, we can do this. Fixing the "power-energy" dichotomy should be easy.


COMMENT:
- Overall, the architecture lacks of novelty. Similar idea of data partitioning is presented in Eyeriss v2 [1]. Moreover, [1] is not at all referred.
[1] Chen, Yu-Hsin, et al. "Eyeriss v2: A Flexible Accelerator for Emerging Deep Neural Networks on Mobile Devices." IEEE Journal on Emerging and Selected Topics in Circuits and Systems (2019).

REACTION:
Who can place this reference in the appropriate place?



COMMENT:
- Authors claim that there will be no collision between signals. However, if the design is pipelined then collision between signals can occur.

REACTION:
Make sure that this is clear in the paper. We refer to collisions among simultaneous wireless transmissions. THat does not happen.


COMMENT:
- In the abstract, authors claimed that the proposed methodology improves energy efficiency. However, in the evaluation they never showed this improvement.

REACTION:
Include the energy analysis.


COMMENT:
- Authors did not perform any area comparison between transposed based design and the wireless network based design. Although with wireless network there is no requirement of links, there are
requirements of transmitters and recievers. This might cost additional overhead.

REACTION: 
Not sure how to address this.

COMMENT:
- Experimental evaluation is not exhaustive. Authors only put results for only UNet and Resnet50. To prove the robustness of the methodology they should include more deeper and denser networks like Resnet152, DenseNet etc.

REACTION:
Do we want to do this?



